Graphical Models for Optimal Power Flow

Optimal power flow (OPF) is the central optimization problem in electric power grids. Although solved routinely in the course of power grid operations, it is known to be strongly NP-hard in general, and weakly NP-hard over tree networks. In this paper, we formulate the optimal power flow problem over tree networks as an inference problem over a tree-structured graphical model where the nodal variables are low-dimensional vectors. We adapt the standard dynamic programming algorithm for inference over a tree-structured graphical model to the OPF problem. Combining this with an interval discretization of the nodal variables, we develop an approximation algorithm for the OPF problem. Further, we use techniques from constraint programming (CP) to perform interval computations and adaptive bound propagation to obtain practically efficient algorithms. Compared to previous algorithms that solve OPF with optimality guarantees using convex relaxations, our approach is able to work for arbitrary distribution networks and handle mixed-integer optimization problems. Further, it can be implemented in a distributed message-passing fashion that is scalable and is suitable for "smart grid" applications like control of distributed energy resources. We evaluate our technique numerically on several benchmark networks and show that practical OPF problems can be solved effectively using this approach.

==> Figures/Res14bus.txt <==
25.79280737	.825269979913569
27.452119537	.9381295919570224
28.206015758	.9482224871273073
29.725434005	.9484006615459571
30.158895312	.9507886162070581
31.266656421	.9576944957388961
33.846601914	.9596695500114567
35.81494222	.9748791580766404
38.04172835	.9796747282498826
38.647637646	.9799835157775384
40.566933776	.983048812266574


==> Figures/Res30bus.txt <==
57.721942134	.794242550535099
80.725029054	.87436848935697
95.837596061	.8896333776838486
112.634729657	.9424361798424937
126.504177002	.9419351109736253
154.907822453	.9729176078547204
169.188829179	.9413292709500751


==> Res14bus.txt <==
25.79280737	.825269979913569
27.452119537	.9381295919570224
28.206015758	.9482224871273073
29.725434005	.9484006615459571
30.158895312	.9507886162070581
31.266656421	.9576944957388961
33.846601914	.9596695500114567
35.81494222	.9748791580766404
38.04172835	.9796747282498826
38.647637646	.9799835157775384
40.566933776	.983048812266574


==> Res30bus.txt <==
57.721942134	.794242550535099
80.725029054	.87436848935697
95.837596061	.8896333776838486
112.634729657	.9424361798424937
126.504177002	.9419351109736253
154.907822453	.9729176078547204
169.188829179	.9413292709500751

